Hieros: Hierarchical Imagination on Structured State Space Sequence World Models

One of the biggest challenges to modern deep reinforcement learning (DRL) algorithms is sample efficiency. Many approaches learn a world model in order to train an agent entirely in imagination, eliminating the need for direct environment interaction during training. However, these methods often suffer from either a lack of imagination accuracy, exploration capabilities, or runtime efficiency. We propose Hieros, a hierarchical policy that learns time abstracted world representations and imagines trajectories at multiple time scales in latent space. Hieros uses an S5 layer-based world model, which predicts next world states in parallel during training and iteratively during environment interaction. Due to the special properties of S5 layers, our method can train in parallel and predict next world states iteratively during imagination. This allows for more efficient training than RNN-based world models and more efficient imagination than Transformer-based world models. We show that our approach outperforms the state of the art in terms of mean and median normalized human score on the Atari 100k benchmark, and that our proposed world model is able to predict complex dynamics very accurately. We also show that Hieros displays superior exploration capabilities compared to existing approaches.

==> hieros-icml/tables/scores.csv <==
env        random     human      simple     spr        iris       dreamerv3  Hieros     
Alien              228       7128        617        842        420\textbf{959        828
Amidar               6       1720         74\textbf{180        143        139        153
Assault            222        742        527        566       1524        706\textbf{176
Asterix            210       8503\textbf{112        962        854        932        899
Bank Heist          14        753         34        345         53\textbf{649        127
Battle Zone       2360      37188       4031\textbf{148      13074      12250\textbf{151
Boxing               0         12          8         36         70\textbf{78}         65
Breakout             2         30         16         20\textbf{84}         31         10
Chopper Com        811       7388        979        946\textbf{156        420       1475
Crazy Climb      10780      35829      62584      36700      59324\textbf{971      50857
Demon Attac        152       1971        208        518\textbf{203        303       1480
Freeway              0         30         17         19\textbf{31}          0\textbf{31}
Frostbite           65       4335        237       1171        259        909\textbf{290
Gopher             258       2412        597        661       2236\textbf{373       1190
Hero              1027      30826       2657       5859       7037\textbf{111       7890
James Bond          29        303        100        366        463        445\textbf{939
Kangaroo            52       3035         51       3617        838       4098\textbf{659
Krull             1598       2666       2205       3682       6616       7782\textbf{813
Kung Fu Mas        258      22736      14862      14783\textbf{217\textbf{214      18793
Ms Pacman          307       6952       1480       1318        999       1327\textbf{177
Pong               -21         15         13--5                 15\textbf{18}          5
Private Eye         25      69571         35         86        100        882\textbf{150
Qbert              164      13455       1289        866        746\textbf{340        770
Road Runner         12       7845       5641      12213       9615\textbf{155\textbf{169
Seaquest            68      42055\textbf{683        558\textbf{661        618        560
mean                 0        100         34         61        108        114        119
median               0        100         11         36         31         34         43


Alien 227.8 7127.7 802.3 711.0 865.2 841.9 616.9 674.6
Amidar 5.8 1719.5 125.9 113.7 137.8 179.7 74.3 121.8
Assault 222.4 742.0 561.5 500.9 579.6 565.6 527.2 682.6
Asterix 210.0 8503.3 535.4 567.2 763.6 962.5 1128.3 1116.6
BankHeist 14.2 753.1 185.5 65.3 232.9 345.4 34.2 466.7
BattleZone 2360.0 37187.5 8977.0 8997.8 10165.3 14834.1 4031.2 5068.0
Boxing 0.1 12.1 -0.3 0.9 9.0 35.7 7.8 77.5
Breakout 1.7 30.5 9.2 2.6 19.8 19.6 16.4 20.0
ChopperCommand 811.0 7387.8 925.9 783.5 844.6 946.3 979.4 1697.4
CrazyClimber 10780.5 35829.4 34508.6 9154.4 21539.0 36700.5 62583.6 71820.4
DemonAttack 152.1 1971.0 627.6 646.5 1321.5 517.6 208.1 350.2
Freeway 0.0 29.6 20.9 28.3 20.3 19.3 16.7 24.3
Frostbite 65.2 4334.7 871.0 1226.5 1014.2 1170.7 236.9 1475.6
Gopher 257.6 2412.5 467.0 400.9 621.6 660.6 596.8 1674.8
Hero 1027.0 30826.4 6226.0 4987.7 4167.9 5858.6 2656.6 7254.0
Jamesbond 29.0 302.8 275.7 331.0 349.1 366.5 100.5 362.4
Kangaroo 52.0 3035.0 581.7 740.2 1088.4 3617.4 51.2 1240.0
Krull 1598.0 2665.5 3256.9 3049.2 4402.1 3681.6 2204.8 6349.2
KungFuMaster 258.5 22736.3 6580.1 8155.6 11467.4 14783.2 14862.5 24554.6
MsPacman 307.3 6951.6 1187.4 1064.0 1218.1 1318.4 1480.0 1588.4
Pong -20.7 14.6 -9.7 -18.5 -9.1 -5.4 12.8 18.8
PrivateEye 24.9 69571.3 72.8 81.9 3.5 86.0 35.0 86.6
Qbert 163.9 13455.0 1773.5 727.0 1810.7 866.3 1288.8 3330.8
RoadRunner 11.5 7845.0 11843.4 5006.1 11211.4 12213.1 5640.6 9109.0
Seaquest 68.4 42054.7 304.6 315.2 352.3 558.1 683.3 774.4

==> hieros-icml/tables/scores_1.csv <==
env        random     human      simple     spr        iris       dreamerv3  Hieros     
Alien              228       7128        617        842        420\textbf{959        828
Amidar               6       1720         74\textbf{180        143        139        153
Assault            222        742        527        566       1524        706\textbf{176
Asterix            210       8503\textbf{112        962        854        932        899
Bank Heist          14        753         34        345         53\textbf{649        127
Battle Zone       2360      37188       4031\textbf{148      13074      12250\textbf{151
Boxing               0         12          8         36         70\textbf{78}         65
Breakout             2         30         16         20\textbf{84}         31         10
Chopper Com        811       7388        979        946\textbf{156        420       1475
Crazy Climb      10780      35829      62584      36700      59324\textbf{971      50857
Demon Attac        152       1971        208        518\textbf{203        303       1480
Freeway              0         30         17         19\textbf{31}          0\textbf{31}
Frostbite           65       4335        237       1171        259        909\textbf{290
Gopher             258       2412        597        661       2236\textbf{373       1190
Hero              1027      30826       2657       5859       7037\textbf{111       7890
James Bond          29        303        100        366        463        445\textbf{939
Kangaroo            52       3035         51       3617        838       4098\textbf{659
Krull             1598       2666       2205       3682       6616       7782\textbf{813
Kung Fu Mas        258      22736      14862      14783\textbf{217\textbf{214      18793
Ms Pacman          307       6952       1480       1318        999       1327\textbf{177
Pong               -21         15         13--5                 15\textbf{18}          5
Private Eye         25      69571         35         86        100        882\textbf{150
Qbert              164      13455       1289        866        746\textbf{340        770
Road Runner         12       7845       5641      12213       9615\textbf{155\textbf{169
Seaquest            68      42055\textbf{683        558\textbf{661        618        560
mean                 0        100         34         61        108        114        119
median               0        100         11         36         31         34         43


==> hieros-icml/tables/scores_2.csv <==
env        random     human      simple     spr               iris       dreamerv3  Hieros           
Alien              228       7128        617               842        420\textbf{959              828
Amidar               6       1720         74\textbf{180}              143        139              153
Assault            222        742        527               566       1524        706\textbf{1764}    
Asterix            210       8503\textbf{112               962        854        932              899
Bank Heist          14        753         34               345         53\textbf{649              127
Battle Zone       2360      37188       4031\textbf{14834}          13074      12250\textbf{15140}   
Boxing               0         12          8                36         70\textbf{78}               65
Breakout             2         30         16                20\textbf{84}         31               10
Chopper Com        811       7388        979               946\textbf{156        420             1475
Crazy Climb      10780      35829      62584             36700      59324\textbf{971            50857
Demon Attac        152       1971        208               518\textbf{203        303             1480
Freeway              0         30         17                19\textbf{31}          0\textbf{31}      
Frostbite           65       4335        237              1171        259        909\textbf{2901}    
Gopher             258       2412        597               661       2236\textbf{373             1190
Hero              1027      30826       2657              5859       7037\textbf{111             7890
James Bond          29        303        100               366        463        445\textbf{939}     
Kangaroo            52       3035         51              3617        838       4098\textbf{6590}    
Krull             1598       2666       2205              3682       6616       7782\textbf{8130}    
Kung Fu Mas        258      22736      14862             14783\textbf{217\textbf{214            18793
Ms Pacman          307       6952       1480              1318        999       1327\textbf{1771}    
Pong               -21         15         13--5                        15\textbf{18}                5
Private Eye         25      69571         35                86        100        882\textbf{1507}    
Qbert              164      13455       1289               866        746\textbf{340              770
Road Runner         12       7845       5641             12213       9615\textbf{155\textbf{16950}   
Seaquest            68      42055\textbf{683               558\textbf{661        618              560
mean                 0        100         34                61        108        114              119
median               0        100         11                36         31         34               43


==> hieros-icml/tables/scores_3.csv <==
env        random     human      simple     spr               iris       dreamerv3  Hieros           
Alien              228       7128        617               842        420\textbf{959              828
Amidar               6       1720         74\textbf{180}              143        139              153
Assault            222        742        527               566       1524        706\textbf{1764}    
Asterix            210       8503\textbf{112               962        854        932              899
Bank Heist          14        753         34               345         53\textbf{649              127
Battle Zone       2360      37188       4031\textbf{14834}          13074      12250\textbf{15140}   
Boxing               0         12          8                36         70\textbf{78}               65
Breakout             2         30         16                20\textbf{84}         31               10
Chopper Com        811       7388        979               946\textbf{156        420             1475
Crazy Climb      10780      35829      62584             36700      59324\textbf{971            50857
Demon Attac        152       1971        208               518\textbf{203        303             1480
Freeway              0         30         17                19\textbf{31}          0\textbf{31}      
Frostbite           65       4335        237              1171        259        909\textbf{2901}    
Gopher             258       2412        597               661       2236\textbf{373             1190
Hero              1027      30826       2657              5859       7037\textbf{111             7890
James Bond          29        303        100               366        463        445\textbf{939}     
Kangaroo            52       3035         51              3617        838       4098\textbf{6590}    
Krull             1598       2666       2205              3682       6616       7782\textbf{8130}    
Kung Fu Mas        258      22736      14862             14783\textbf{217\textbf{214            18793
Ms Pacman          307       6952       1480              1318        999       1327\textbf{1771}    
Pong               -21         15         13--5                        15\textbf{18}                5
Private Eye         25      69571         35                86        100        882\textbf{1507}    
Qbert              164      13455       1289               866        746\textbf{340              770
Road Runner         12       7845       5641             12213       9615\textbf{155\textbf{16950}   
Seaquest            68      42055\textbf{683               558\textbf{661        618              560
mean                 0        100         34                61        108        114              119
median               0        100         11                36         31         34               43


==> hieros-icml/tables/scores_4.csv <==
env,random,human,simple,spr,iris,dreamerv3,Hieros
Alien,228,7128,617,842,420,959,828
Amidar,6,1720,74,180,143,139,157
Assault,222,742,527,566,1524,706,1764
Asterix,210,8503,1128,962,854,932,899
Bank,14,753,34,345,53,649,177
Battle,2360,37188,4031,14834,13074,12250,15140
Boxing,0,12,8,36,70,78,73
Breakout,2,30,16,20,84,31,10
Chopper,811,7388,979,946,1565,420,1475
Crazy,10780,35829,62584,36700,59324,97190,50857
Demon,152,1971,208,518,2034,303,1480
Freeway,0,30,17,19,31,0,31
Frostbite,65,4335,237,1171,259,909,2901
Gopher,258,2412,597,661,2236,3730,2473
Hero,1027,30826,2657,5859,7037,11161,7890
James,29,303,100,366,463,445,939
Kangaroo,52,3035,51,3617,838,4098,6590
Krull,1598,2666,2205,3682,6616,7782,8130
Kung,258,22736,14862,14783,21760,21420,18793
Ms,307,6952,1480,1318,999,1327,1771
Pong,-21,15,13,-5,15,18,5
Private,25,69571,35,86,100,882,2507
Qbert,164,13455,1289,866,746,3405,770
Road,12,7845,5641,12213,9615,15565,16950
Seaquest,68,42055,683,558,661,618,560
mean,0,100,34,61,108,114,119
median,0,100,11,36,31,34,43


Task Random Human SimPLe TWM IRIS DreamerV3 Hieros (ours)
Alien 228 7 128 617 675 420 959 828
Amidar 6 1 720 74 123 143 139 157
Assault 222 742 527 683 1 524 706 1 764
Asterix 210 8 503 1 128 1 117 854 932 899
BankHeist 14 753 34 467 53 649 177
BattleZone 2 360 37 188 4 031 5 068 13 074 12 250 15 140
Boxing 0 12 8 78 70 78 73
Breakout 2 30 16 20 84 31 10
Chop.Command 811 7 388 979 1 697 1 565 420 1 475
CrazyClimber 10 780 35 829 62 584 71 820 59 324 97 190 50 857
DemonAttack 152 1 971 208 350 2 034 303 1 480
Freeway 0 30 17 24 31 0 31
Frostbite 65 4 335 237 1 476 259 909 2 901
Gopher 258 2 412 597 1 675 2 236 3 730 2 473
Hero 1 027 30 826 2 657 7 254 7 037 11 161 7 890
JamesBond 29 303 100 362 463 445 939
Kangaroo 52 3 035 51 1 240 838 4 098 6 590
Krull 1 598 2 666 2 205 6 349 6 616 7 782 8 130
KungFuMaster 258 22 736 14 862 24 555 21 760 21 420 18 793
Ms.Packman 307 6 952 1 480 1 588 999 1 327 1 771
Pong -21 15 13 18 15 18 5
PrivateEye 25 69 571 35 86 100 882 2 507
Qbert 164 13 455 1 289 3 331 746 3 405 770
RoadRunner 12 7 845 5 641 9 109 9 615 15 565 16 950
Seaquest 68 42 055 683 774 661 618 560
Mean 0 100 34 96 108 114 119
Median 0 100 11 50 31 34 43

Task Random Human SimPLe TWM IRIS DreamerV3 Hieros (ours)
Alien 228 7128 617 675 420 959 828
Amidar 6 1720 74 123 143 139 157
Assault 222 742 527 683 1524 706 1764
Asterix 210 8503 1128 1117 854 932 899
BankHeist 14 753 34 467 53 649 177
BattleZone 2360 37188 4031 5068 13074 12250 15140
Boxing 0 12 8 78 70 78 73
Breakout 2 30 16 20 84 31 10
Chop.Command 811 7388 979 1697 1565 420 1475
CrazyClimber 10780 35829 62584 71820 59324 97190 50857
DemonAttack 152 1971 208 350 2034 303 1480
Freeway 0 30 17 24 31 0 31
Frostbite 65 4335 237 1476 259 909 2901
Gopher 258 2412 597 1675 2236 3730 2473
Hero 1027 30826 2657 7254 7037 11161 7890
JamesBond 29 303 100 362 463 445 939
Kangaroo 52 3035 51 1240 838 4098 6590
Krull 1598 2666 2205 6349 6616 7782 8130
KungFuMaster 258 22736 14862 24555 21760 21420 18793
Ms.Packman 307 6952 1480 1588 999 1327 1771
Pong -21 15 13 18 15 18 5
PrivateEye 25 69571 35 86 100 882 2507
Qbert 164 13455 1289 3331 746 3405 770
RoadRunner 12 7845 5641 9109 9615 15565 16950
Seaquest 68 42055 683 774 661 618 560

==> tables/scores.csv <==
env        random     human      simple     spr        iris       dreamerv3  Hieros     
Alien              228       7128        617        842        420\textbf{959        828
Amidar               6       1720         74\textbf{180        143        139        153
Assault            222        742        527        566       1524        706\textbf{176
Asterix            210       8503\textbf{112        962        854        932        899
Bank Heist          14        753         34        345         53\textbf{649        127
Battle Zone       2360      37188       4031\textbf{148      13074      12250\textbf{151
Boxing               0         12          8         36         70\textbf{78}         65
Breakout             2         30         16         20\textbf{84}         31         10
Chopper Com        811       7388        979        946\textbf{156        420       1475
Crazy Climb      10780      35829      62584      36700      59324\textbf{971      50857
Demon Attac        152       1971        208        518\textbf{203        303       1480
Freeway              0         30         17         19\textbf{31}          0\textbf{31}
Frostbite           65       4335        237       1171        259        909\textbf{290
Gopher             258       2412        597        661       2236\textbf{373       1190
Hero              1027      30826       2657       5859       7037\textbf{111       7890
James Bond          29        303        100        366        463        445\textbf{939
Kangaroo            52       3035         51       3617        838       4098\textbf{659
Krull             1598       2666       2205       3682       6616       7782\textbf{813
Kung Fu Mas        258      22736      14862      14783\textbf{217\textbf{214      18793
Ms Pacman          307       6952       1480       1318        999       1327\textbf{177
Pong               -21         15         13--5                 15\textbf{18}          5
Private Eye         25      69571         35         86        100        882\textbf{150
Qbert              164      13455       1289        866        746\textbf{340        770
Road Runner         12       7845       5641      12213       9615\textbf{155\textbf{169
Seaquest            68      42055\textbf{683        558\textbf{661        618        560
mean                 0        100         34         61        108        114        119
median               0        100         11         36         31         34         43


Alien 227.8 7127.7 802.3 711.0 865.2 841.9 616.9 674.6
Amidar 5.8 1719.5 125.9 113.7 137.8 179.7 74.3 121.8
Assault 222.4 742.0 561.5 500.9 579.6 565.6 527.2 682.6
Asterix 210.0 8503.3 535.4 567.2 763.6 962.5 1128.3 1116.6
BankHeist 14.2 753.1 185.5 65.3 232.9 345.4 34.2 466.7
BattleZone 2360.0 37187.5 8977.0 8997.8 10165.3 14834.1 4031.2 5068.0
Boxing 0.1 12.1 -0.3 0.9 9.0 35.7 7.8 77.5
Breakout 1.7 30.5 9.2 2.6 19.8 19.6 16.4 20.0
ChopperCommand 811.0 7387.8 925.9 783.5 844.6 946.3 979.4 1697.4
CrazyClimber 10780.5 35829.4 34508.6 9154.4 21539.0 36700.5 62583.6 71820.4
DemonAttack 152.1 1971.0 627.6 646.5 1321.5 517.6 208.1 350.2
Freeway 0.0 29.6 20.9 28.3 20.3 19.3 16.7 24.3
Frostbite 65.2 4334.7 871.0 1226.5 1014.2 1170.7 236.9 1475.6
Gopher 257.6 2412.5 467.0 400.9 621.6 660.6 596.8 1674.8
Hero 1027.0 30826.4 6226.0 4987.7 4167.9 5858.6 2656.6 7254.0
Jamesbond 29.0 302.8 275.7 331.0 349.1 366.5 100.5 362.4
Kangaroo 52.0 3035.0 581.7 740.2 1088.4 3617.4 51.2 1240.0
Krull 1598.0 2665.5 3256.9 3049.2 4402.1 3681.6 2204.8 6349.2
KungFuMaster 258.5 22736.3 6580.1 8155.6 11467.4 14783.2 14862.5 24554.6
MsPacman 307.3 6951.6 1187.4 1064.0 1218.1 1318.4 1480.0 1588.4
Pong -20.7 14.6 -9.7 -18.5 -9.1 -5.4 12.8 18.8
PrivateEye 24.9 69571.3 72.8 81.9 3.5 86.0 35.0 86.6
Qbert 163.9 13455.0 1773.5 727.0 1810.7 866.3 1288.8 3330.8
RoadRunner 11.5 7845.0 11843.4 5006.1 11211.4 12213.1 5640.6 9109.0
Seaquest 68.4 42054.7 304.6 315.2 352.3 558.1 683.3 774.4

==> tables/scores_1.csv <==
env        random     human      simple     spr        iris       dreamerv3  Hieros     
Alien              228       7128        617        842        420\textbf{959        828
Amidar               6       1720         74\textbf{180        143        139        153
Assault            222        742        527        566       1524        706\textbf{176
Asterix            210       8503\textbf{112        962        854        932        899
Bank Heist          14        753         34        345         53\textbf{649        127
Battle Zone       2360      37188       4031\textbf{148      13074      12250\textbf{151
Boxing               0         12          8         36         70\textbf{78}         65
Breakout             2         30         16         20\textbf{84}         31         10
Chopper Com        811       7388        979        946\textbf{156        420       1475
Crazy Climb      10780      35829      62584      36700      59324\textbf{971      50857
Demon Attac        152       1971        208        518\textbf{203        303       1480
Freeway              0         30         17         19\textbf{31}          0\textbf{31}
Frostbite           65       4335        237       1171        259        909\textbf{290
Gopher             258       2412        597        661       2236\textbf{373       1190
Hero              1027      30826       2657       5859       7037\textbf{111       7890
James Bond          29        303        100        366        463        445\textbf{939
Kangaroo            52       3035         51       3617        838       4098\textbf{659
Krull             1598       2666       2205       3682       6616       7782\textbf{813
Kung Fu Mas        258      22736      14862      14783\textbf{217\textbf{214      18793
Ms Pacman          307       6952       1480       1318        999       1327\textbf{177
Pong               -21         15         13--5                 15\textbf{18}          5
Private Eye         25      69571         35         86        100        882\textbf{150
Qbert              164      13455       1289        866        746\textbf{340        770
Road Runner         12       7845       5641      12213       9615\textbf{155\textbf{169
Seaquest            68      42055\textbf{683        558\textbf{661        618        560
mean                 0        100         34         61        108        114        119
median               0        100         11         36         31         34         43


==> tables/scores_2.csv <==
env        random     human      simple     spr               iris       dreamerv3  Hieros           
Alien              228       7128        617               842        420\textbf{959              828
Amidar               6       1720         74\textbf{180}              143        139              153
Assault            222        742        527               566       1524        706\textbf{1764}    
Asterix            210       8503\textbf{112               962        854        932              899
Bank Heist          14        753         34               345         53\textbf{649              127
Battle Zone       2360      37188       4031\textbf{14834}          13074      12250\textbf{15140}   
Boxing               0         12          8                36         70\textbf{78}               65
Breakout             2         30         16                20\textbf{84}         31               10
Chopper Com        811       7388        979               946\textbf{156        420             1475
Crazy Climb      10780      35829      62584             36700      59324\textbf{971            50857
Demon Attac        152       1971        208               518\textbf{203        303             1480
Freeway              0         30         17                19\textbf{31}          0\textbf{31}      
Frostbite           65       4335        237              1171        259        909\textbf{2901}    
Gopher             258       2412        597               661       2236\textbf{373             1190
Hero              1027      30826       2657              5859       7037\textbf{111             7890
James Bond          29        303        100               366        463        445\textbf{939}     
Kangaroo            52       3035         51              3617        838       4098\textbf{6590}    
Krull             1598       2666       2205              3682       6616       7782\textbf{8130}    
Kung Fu Mas        258      22736      14862             14783\textbf{217\textbf{214            18793
Ms Pacman          307       6952       1480              1318        999       1327\textbf{1771}    
Pong               -21         15         13--5                        15\textbf{18}                5
Private Eye         25      69571         35                86        100        882\textbf{1507}    
Qbert              164      13455       1289               866        746\textbf{340              770
Road Runner         12       7845       5641             12213       9615\textbf{155\textbf{16950}   
Seaquest            68      42055\textbf{683               558\textbf{661        618              560
mean                 0        100         34                61        108        114              119
median               0        100         11                36         31         34               43


==> tables/scores_3.csv <==
env        random     human      simple     spr               iris       dreamerv3  Hieros           
Alien              228       7128        617               842        420\textbf{959              828
Amidar               6       1720         74\textbf{180}              143        139              153
Assault            222        742        527               566       1524        706\textbf{1764}    
Asterix            210       8503\textbf{112               962        854        932              899
Bank Heist          14        753         34               345         53\textbf{649              127
Battle Zone       2360      37188       4031\textbf{14834}          13074      12250\textbf{15140}   
Boxing               0         12          8                36         70\textbf{78}               65
Breakout             2         30         16                20\textbf{84}         31               10
Chopper Com        811       7388        979               946\textbf{156        420             1475
Crazy Climb      10780      35829      62584             36700      59324\textbf{971            50857
Demon Attac        152       1971        208               518\textbf{203        303             1480
Freeway              0         30         17                19\textbf{31}          0\textbf{31}      
Frostbite           65       4335        237              1171        259        909\textbf{2901}    
Gopher             258       2412        597               661       2236\textbf{373             1190
Hero              1027      30826       2657              5859       7037\textbf{111             7890
James Bond          29        303        100               366        463        445\textbf{939}     
Kangaroo            52       3035         51              3617        838       4098\textbf{6590}    
Krull             1598       2666       2205              3682       6616       7782\textbf{8130}    
Kung Fu Mas        258      22736      14862             14783\textbf{217\textbf{214            18793
Ms Pacman          307       6952       1480              1318        999       1327\textbf{1771}    
Pong               -21         15         13--5                        15\textbf{18}                5
Private Eye         25      69571         35                86        100        882\textbf{1507}    
Qbert              164      13455       1289               866        746\textbf{340              770
Road Runner         12       7845       5641             12213       9615\textbf{155\textbf{16950}   
Seaquest            68      42055\textbf{683               558\textbf{661        618              560
mean                 0        100         34                61        108        114              119
median               0        100         11                36         31         34               43


==> tables/scores_4.csv <==
env,random,human,simple,spr,iris,dreamerv3,Hieros
Alien,228,7128,617,842,420,959,828
Amidar,6,1720,74,180,143,139,157
Assault,222,742,527,566,1524,706,1764
Asterix,210,8503,1128,962,854,932,899
Bank,14,753,34,345,53,649,177
Battle,2360,37188,4031,14834,13074,12250,15140
Boxing,0,12,8,36,70,78,73
Breakout,2,30,16,20,84,31,10
Chopper,811,7388,979,946,1565,420,1475
Crazy,10780,35829,62584,36700,59324,97190,50857
Demon,152,1971,208,518,2034,303,1480
Freeway,0,30,17,19,31,0,31
Frostbite,65,4335,237,1171,259,909,2901
Gopher,258,2412,597,661,2236,3730,2473
Hero,1027,30826,2657,5859,7037,11161,7890
James,29,303,100,366,463,445,939
Kangaroo,52,3035,51,3617,838,4098,6590
Krull,1598,2666,2205,3682,6616,7782,8130
Kung,258,22736,14862,14783,21760,21420,18793
Ms,307,6952,1480,1318,999,1327,1771
Pong,-21,15,13,-5,15,18,5
Private,25,69571,35,86,100,882,2507
Qbert,164,13455,1289,866,746,3405,770
Road,12,7845,5641,12213,9615,15565,16950
Seaquest,68,42055,683,558,661,618,560
mean,0,100,34,61,108,114,119
median,0,100,11,36,31,34,43


Task Random Human SimPLe TWM IRIS DreamerV3 Hieros (ours)
Alien 228 7 128 617 675 420 959 828
Amidar 6 1 720 74 123 143 139 157
Assault 222 742 527 683 1 524 706 1 764
Asterix 210 8 503 1 128 1 117 854 932 899
BankHeist 14 753 34 467 53 649 177
BattleZone 2 360 37 188 4 031 5 068 13 074 12 250 15 140
Boxing 0 12 8 78 70 78 73
Breakout 2 30 16 20 84 31 10
Chop.Command 811 7 388 979 1 697 1 565 420 1 475
CrazyClimber 10 780 35 829 62 584 71 820 59 324 97 190 50 857
DemonAttack 152 1 971 208 350 2 034 303 1 480
Freeway 0 30 17 24 31 0 31
Frostbite 65 4 335 237 1 476 259 909 2 901
Gopher 258 2 412 597 1 675 2 236 3 730 2 473
Hero 1 027 30 826 2 657 7 254 7 037 11 161 7 890
JamesBond 29 303 100 362 463 445 939
Kangaroo 52 3 035 51 1 240 838 4 098 6 590
Krull 1 598 2 666 2 205 6 349 6 616 7 782 8 130
KungFuMaster 258 22 736 14 862 24 555 21 760 21 420 18 793
Ms.Packman 307 6 952 1 480 1 588 999 1 327 1 771
Pong -21 15 13 18 15 18 5
PrivateEye 25 69 571 35 86 100 882 2 507
Qbert 164 13 455 1 289 3 331 746 3 405 770
RoadRunner 12 7 845 5 641 9 109 9 615 15 565 16 950
Seaquest 68 42 055 683 774 661 618 560
Mean 0 100 34 96 108 114 119
Median 0 100 11 50 31 34 43

Task Random Human SimPLe TWM IRIS DreamerV3 Hieros (ours)
Alien 228 7128 617 675 420 959 828
Amidar 6 1720 74 123 143 139 157
Assault 222 742 527 683 1524 706 1764
Asterix 210 8503 1128 1117 854 932 899
BankHeist 14 753 34 467 53 649 177
BattleZone 2360 37188 4031 5068 13074 12250 15140
Boxing 0 12 8 78 70 78 73
Breakout 2 30 16 20 84 31 10
Chop.Command 811 7388 979 1697 1565 420 1475
CrazyClimber 10780 35829 62584 71820 59324 97190 50857
DemonAttack 152 1971 208 350 2034 303 1480
Freeway 0 30 17 24 31 0 31
Frostbite 65 4335 237 1476 259 909 2901
Gopher 258 2412 597 1675 2236 3730 2473
Hero 1027 30826 2657 7254 7037 11161 7890
JamesBond 29 303 100 362 463 445 939
Kangaroo 52 3035 51 1240 838 4098 6590
Krull 1598 2666 2205 6349 6616 7782 8130
KungFuMaster 258 22736 14862 24555 21760 21420 18793
Ms.Packman 307 6952 1480 1588 999 1327 1771
Pong -21 15 13 18 15 18 5
PrivateEye 25 69571 35 86 100 882 2507
Qbert 164 13455 1289 3331 746 3405 770
RoadRunner 12 7845 5641 9109 9615 15565 16950
Seaquest 68 42055 683 774 661 618 560
